Neurosymbolic AI for Reasoning over Knowledge Graphs: A Survey

Neurosymbolic AI is an increasingly active area of research that combines symbolic reasoning methods with deep learning to leverage their complementary benefits. As knowledge graphs are becoming a popular way to represent heterogeneous and multi-relational data, methods for reasoning on graph structures have attempted to follow this neurosymbolic paradigm. Traditionally, such approaches have utilized either rule-based inference or generated representative numerical embeddings from which patterns could be extracted. However, several recent studies have attempted to bridge this dichotomy to generate models that facilitate interpretability, maintain competitive performance, and integrate expert knowledge. Therefore, we survey methods that perform neurosymbolic reasoning tasks on knowledge graphs and propose a novel taxonomy by which we can classify them. Specifically, we propose three major categories: (1) logically-informed embedding approaches, (2) embedding approaches with logical constraints, and (3) rule learning approaches. Alongside the taxonomy, we provide a tabular overview of the approaches and links to their source code, if available, for more direct comparison. Finally, we discuss the unique characteristics and limitations of these methods, then propose several prospective directions toward which this field of research could evolve.

==> archive/approaches_list.txt <==
TAXONOMY
----
----
1. Walking RDF and OWL
2. RW-autodrive
3. SoLE (*** ONLY HERE ***)
----
4. KGE*
5. UniKER
6. RUGE
7. ReasonKGE
----
----
8. R2N
9. SLRE
10. GCR
11. KGER
12. SimplE+
----
13. Low-rank Logic Embeddings
14. KALE
15. ComplEx-NNE_AER
16. Neuro-Symbolic Entropy Regularisation
---
17. QLogicE
18. JOIE
19. Graph Query Embeddings
**. KALE
----
----
20. RNNLogic
----
21. ExpressGNN
22. pLogicNet
23. pGAT
24. BioGRER
----
25. SN-Hybrid
26. Rule-IC
27. IterE
----
28. NeuralLP
29. DRUM
30. LPRules
----
31. LNN-MP
**. RNNLogic
32. KPE-PTransE
**. LPRules
33. Gated-RGCN
34. MINERVA (*** ONLY HERE ***)
35. PoLo


TABLE
----
1. Walking RDF and OWL
2. UniKER
3. RUGE
4. RW-autodrive
5. KGE*
6. ReasonKGE
----
7. Neuro-Symbolic Entropy Regularisation
8. R2N
9. SLRE
10. GCR
11. QLogicE
12. ComplEx-NNE_AER
13. KALE
14. JOIE
15. Graph Query Embeddings
16. Low-rank Logic Embeddings
17. SimplE+
18. KGER
----
19. LPRules
20. pLogicNet
21. PoLo
22. pGAT
23. Neural LP
24. RNNLogic
25. DRUM
26. ExpressGNN
27. BioGRER
28. SN-Hybrid
29. Rule-IC
30. IterE
31. LNN-MP 
32. KPE-PTransE
33. Gated-RGCN

